Ultra-Fast Language Generation via Discrete Diffusion Divergence Instruct

Fast and high-quality language generation is the holy grail that people pursue in the age of AI. In this work, we introduce Discrete Diffusion Divergence Instruct (DiDi-Instruct), a training-based method that initializes from a pre-trained diffusion large language model (dLLM) and distills a few-step student for fast generation. The model distilled with DiDi-Instruct matches or surpasses its dLLM teacher and the GPT-2 baseline while providing up to 64$\times$ acceleration. The theoretical foundation of DiDi-Instruct is a novel framework based on integral KL-divergence minimization, which leads to a practical training algorithm. We further introduce grouped reward normalization, intermediate-state matching, and the reward-guided ancestral sampler to improve training stability, model coverage, and inference quality. On the OpenWebText benchmark, DiDi-Instruct achieves perplexity ranging from 62.2 (8 NFEs) to 18.4 (128 NFEs), outperforming prior accelerated dLLMs and the GPT-2 baseline. These gains incur a negligible entropy loss (around $1$%) and reduce additional training wall-clock time by more than $20\times$ compared to competing dLLM distillation methods. We further validate the robustness and effectiveness of DiDi-Instruct through extensive ablation studies, model scaling, downstream task evaluations, and unconditional protein sequence generation. In conclusion, DiDi-Instruct enables efficient and effective distillation for language generation in the blink of an eye.

==> demo_text/showcase/first-page-1024-base.txt <==
I thought that when I was in high school, it would be too hard to talk to people who were like my classmates, but now I feel like I can talk to them better.

==> demo_text/showcase/first-page-16-steps.txt <==
The same thing is happening with classmates. As I get older, I think the best part is when I see people my age; I guess I get bored with that.

==> demo_text/showcase/first-page-gpt2.txt <==
It was hard, you know? Working with kids in school, holding a Pride event, creating, to me, a really awesome community for everyone to play a part in.

==> demo_text/step_008/sample1.txt <==
An engineer's run up against a system of dynamic memory-producing technology. An examiner's mechanism of memory has to reduce property crimes against the technology. 

India's memory system has run into a deficit of memory and that economic damage in India has run up against a system of Now and Then. The new system will be designed as an economically secure and efficient system in determining how residents receive support.

A loss of support from memory management systems won't go too far from promise. With a deficit of 1 million for residents, the Navajo Nation is testing a new system that won't prevent you from receiving your financial stream.

The Navajo Nation faces a deficit of 1.88 million in systems that are designed to enhance what residents receive. It's a potential loss of support from a system that has been receiving both positive and negative feedback from the community.

A presidential candidate who once served during four tours in Iraq and Afghanistan refers to his new record as a figurative use of pop culture. I got a disappointed order from the State Department, the new record is to go against the American health care system.


==> demo_text/step_016/sample1.txt <==
by a biomedical engineer and Justin Zetter, a researcher at Case Western University who developed a non-profit. Zetter says that the sperm the new lab produces is quickly going to a place better stores and than human sperm.

A year and a half years ago Zetter took out of this lab and coated it with a chicken, and he is optimistic it will come in next year. "It's very exciting to see animal entrepreneurship in the future," he says.

Foreign Minister Chid wants to use a Frieses system for links to Saudi Arabia. The Saudi interior minister has announced a plan to allow imports to use a Frieses system system that links the Gulf nation's ferries.

While the government had initially rejected the system, the Saudi Statesport Service post has announced that it is considering amalgamating two ferries including ElKhasi Oera Tries, which was run-owned by Sad Oera in Qatar, to avoid links to Riyadh.

Mohsen Chid, a spokesman for Saudi Arabia's Public Security Ministry, said Monday that the ministry is considering a plan to use a Frieses and trip management system known as ElKhasi Oera Tries, which was founded in 1927.


==> demo_text/step_032/sample1.txt <==
A Virginia man accused of being involved in a car crash last month initially thought a first-year student in therapy during a blocked light video, according to a North Carolina grand jury. Khalid Anthony Matteo told investigators he was spending night in therapy.

Matteo was arrested after being prescribed a Virginia painkiller for blocking someone's vehicle during a display of headlights. Federal prosecutors have recommended nearly 30 months of outpatient treatment for Matteo, who was in the first year of an outpatient treatment program.

Prosecutors initially said a woman had spent the night in therapy to avoid the video, but Matteo was given a month of outpatient treatment and is up to nearly 30 years of probation. A Democratic nominee for the presidential nomination sought the support of state lawmakers.

The nominee won't block any state cuts that they promise otherwise. Del. Tom Perez will give testimony before the bench of the District Court, after a group of Virginia lawmakers would cut short the state's responsibility for the federal health care plan.

The plan was designed to ensure that seniors receive access to health care. Virginia lawmakers say the federal plan would allow all seniors to have access to health care, but lawmakers have threatened to block its implementation over claims that it would reduce the deficit.


==> demo_text/step_064/sample1.txt <==
People gathered at the scene of an autopsy of a dead Egyptian army soldier near the northern Sinai town of Khaled el-Zawiya, east of the Egyptian capital, Cairo, November 9, 2017. REUTERS/Stringer Sundays name was not immediately released.

A police official in Cairo, Mohamed Hussein, said that the soldier was involved in a confrontation with a group of protesters acting counter-duty and fired projectiles at him, Reuters said. The U.N. investigators said that Egyptian forces fired tear gas.

When hundreds of protesters gathered in the desert near Sheikh el-Zawiya, near the hometown of the late Egyptian Abdel Fattah el-Sisi. The UN initially accused the Egyptian forces of using excessive force during the confrontation, but later apologized.

Kharyl Hershehey claims he was driving night-in his Mercedes-Benz Audi over night to avoid a trip. An Ohio court-appointed attorney is a Virginia man accused for drinking someone while he tried to drive his green car over parked near a stop.

The trip was leading to a risk of a head injury. Kharyl Joshua Hershehey is accused of drinking someone while driving his car in a real green engine to avoid a trip, say court documents. The drunken driver claims a woman was killed.


==> demo_text/step_128/sample1.txt <==
Officials at the U.S. District of Virginia claim a "fatality epidemic" is causing deaths in school classrooms around the U.S. The Virginia school district is investigating the death of student Tamey Nelson after she wielded a knife to kill a classmate in class.

A school in Virginia is investigating after state claims that a "fatality epidemic death" is causing deaths among students in classrooms around the world. Officials at the U.S. district disputed the school's claims of an outbreak.

Two students were killed and three others were hospitalized, according to a news report obtained by NBC News. "I am concerned about the safety of children and students in classrooms in the United States," the District of Virginia District Attorney James Trotsma told NBC News.

Parents of a Virginia school claim that a "child's life of death" was caused by an epidemic of abuse in classrooms around the U.S. district on Sunday, according to a news report. A video surfaced of a 12-year-old student being struck and killed.

The student was killed by a knife wielded by others they identified as "revered students," a similar incident described by a teacher that was caused by the same incident in class at the school's Iron Arlington Branch Learning Center.


==> demo_text/teacher_1024/sample1.txt <==
He was mid-morning early, and I started forming a motorcade for him. He stopped every NYPD car, and I radioed back to every bicycle officer that was in there, to protect him. I did not hear you said to be involved in it.

That you were involved with that campaign. I never asked anybody to test it. You did need help you leaked it, not made it for yourself. He parked and it was then that I saw that president and ended up there, speaking with a journalist.

The Prince was granted anonymity and noted that the FBI was aware of the familiarity with Russia and was conducting the investigation as appropriate. In some accounts, Casey Wilson, senior counsel for the Bonden Bisson, told The Post that the President is aware of the inquiry.

But Mr. Baker's testimony is the first time someone has long taken something of concern into the hands of their officials probing Trump's personal relationships with foreign officials. Former FBI regional director James Kogan, a former officer who met with President Trump, was once briefed about the inquiry from the Russian District Attorney General.

Victor Atkinson, an FBI chief-officer who is retired, hacked the personal PINs and cell phone lines of the two Trump officials to conceal the information, as shown inside the country's electronic networks. Anonymous messages can appear in our apps like Twitter and Facebook and if one's political actions resists they become blocked.

